Revisiting Perceptron: Efficient and Label-Optimal Learning of Halfspaces

It has been a long-standing problem to efficiently learn a halfspace using as few labels as possible in the presence of noise. In this work, we propose an efficient Perceptron-based algorithm for actively learning homogeneous halfspaces under the uniform distribution over the unit sphere. Under the bounded noise condition~\cite{MN06}, where each label is flipped with probability at most $\eta < \frac 1 2$, our algorithm achieves a near-optimal label complexity of $\tilde{O}\left(\frac{d}{(1-2\eta)^2}\ln\frac{1}{\epsilon}\right)$ in time $\tilde{O}\left(\frac{d^2}{\epsilon(1-2\eta)^3}\right)$. Under the adversarial noise condition~\cite{ABL14, KLS09, KKMS08}, where at most a $\tilde \Omega(\epsilon)$ fraction of labels can be flipped, our algorithm achieves a near-optimal label complexity of $\tilde{O}\left(d\ln\frac{1}{\epsilon}\right)$ in time $\tilde{O}\left(\frac{d^2}{\epsilon}\right)$. Furthermore, we show that our active learning algorithm can be converted to an efficient passive learning algorithm that has near-optimal sample complexities with respect to $\epsilon$ and $d$.

==> reviews.txt <==

Overall rating: 9 - Top 15% of accepted papers, strong accept  
Confidence score: 5 - The reviewer is absolutely certain that the evaluation is correct and very familiar with the relevant literature  
Detailed Comments: Summary:

This paper studies the problem of learning linear separators under the uniform 
distribution with noisy labels. The two noise models considered are: bounded noise where the
label of each example if flipped independently with some probability upper bounded
by eta < 1/2, and the adversarial noise model where some arbitrary eta fraction of the
labels are flipped. For the bounded noise model previous result shows how to learn
the separator to additive accuracy epsilon with time and sample complexity that 
is polynomial in the dimensionality d but exponential in the noise parameter (1-\eta).
The authors propose a perceptron based algorithm that achieves sample complexity
that is near optimal. Furthermore, the algorithm is an active learning algorithm 
and has label complexity logarithmic in 1/epsilon. In addition, since it is a perceptron
based algorithm it can run in the streaming setting. For the adversarial noise case
the authors show that the algorithm can handle noise that is epsilon/log(d) where
epsilon is the desired accuracy. This is worse than the best known result but 
the algorithm has better run time. 

Techniques: The algorithm involves running the perceptron algorithm but update only
if the mistake lies within a certain margin of the current guess of the separator. 
This margin needs to be updated after every epoch. The technical difficulty is to 
show that, with high probability, each epoch is getting closer to the target. This
is easy to show in expectation but requires a careful martingale analysis to get
a high probability bound.



This is a solid theoretical paper that tackles a challenging problem of handling 
bounded noise and improves over the best known result. The paper is well written and 
the analysis techniques used should have applications to other settings as well.  


Masked Reviewer ID:  Assigned_Reviewer_2  
Review:   



Question

 

Overall rating: 6 - Marginally above acceptance threshold  
Confidence score: 4 - The reviewer is confident but not absolutely certain that the evaluation is correct  
Detailed Comments: This paper gives improved bounds for active learning of halfspaces (linear thresholds) under the uniform distribution on inputs and different bounded classification noise models. The improvement is either in the sample complexity or in the running time. The algorithms proposed are simple, clever variants of the perceptron method. On the positive side, it is a good step towards improving our understand of noise-tolerance and efficient active learning. 

The downside is that the results are specialized to the uniform distribution (this should be stated explicitly in the abstract, intro and theorem statements), since halfspaces can be learned from any distribution, and even under random and other milder noise models.  


Masked Reviewer ID:  Assigned_Reviewer_3  
Review:   



Question

 

Overall rating: 5 - Marginally below acceptance threshold  
Confidence score: 4 - The reviewer is confident but not absolutely certain that the evaluation is correct  
Detailed Comments: This paper analyzes a variant of the Perceptron algorithm for active learing of 
origin-centered halfspaces under the uniform distribution on the unit sphere. It 
shows that their algorithm learns using a nearly tight number of samples in the 
random independent noise of bounded rate. Previous work had exponentially worse 
dependence on the noise rate. In addition, it shows that this algorithm can deal 
with adversarial noise of sufficiently low rate. The latter result improves 
polynomially on the sample complexity but requires a stronger condtion on the noise 
rate. 

The assumptions in this setting are very strong and as a result are highly unlikely to 
hold in any realistic problem. At the same time there has been a significant amount 
of prior theoretical work on this and related settings since it is essentially the only 
setting where active learning gives an exponential improvement over passive 
learning in high dimensions. This work improves on some aspects of several of 
these works (although it is somewhat more restrictive in some other aspects). 
Another nice feature of this work is that it relies on a simple variant of the classical 
Perceptron algorithm and hence can be seen as analyzing a practically relevant 
algorithm in a simplified scenario. 

So overall this is solid theoretical contribution to a line of work that aims to better 
understand the power of active learning (albeit in a very restricted setting). A 
weakness of this work is that beyond the technical analysis it does not have much 
of an algorithmic or conceptual message. So while interesting to several experts it's 
unlikely to be of broader interest at NIPS. 

---response to rebuttal ---

>> "This label query strategy is different from uncertainty sampling methods in practice, which always query for the point that is closest to the boundary. We believe that our novel sampling strategy sheds lights on the design of other practical active learning algorithms as well."

This is an interesting claim, but I do not see any support for this in the paper. The strategy might be just an artifact of the analysis even in your restricted setting (let alone a more practical one). So my evaluation remains positive about the technical achievement but skeptical about this work making a step toward more realistic scenarios. 




Meta-Reviews: 	
Question	 
Detailed Comments	All reviewers pointed out that the technical contributions of the paper are novel, technically strong, and improve over previous theoretical work in the area. One of the main criticisms is the reliance on the assumption of uniform distribution of inputs. A discussion should be included about this: beyond the fact that previous work also had to make more or less strong assumptions on the distribution, to what extent are the obtained results a step towards a more realistic situation with relaxed distributional assumptions?
Overall rating:	1 - Poster 

